An Empirical Evaluation of various Deep Learning Architectures for Bi-Sequence Classification Tasks

Several tasks in argumentation mining and debating, question-answering, and natural language inference involve classifying a sequence in the context of another sequence (referred as bi-sequence classification). For several single sequence classification tasks, the current state-of-the-art approaches are based on recurrent and convolutional neural networks. On the other hand, for bi-sequence classification problems, there is not much understanding as to the best deep learning architecture. In this paper, we attempt to get an understanding of this category of problems by extensive empirical evaluation of 19 different deep learning architectures (specifically on different ways of handling context) for various problems originating in natural language processing like debating, textual entailment and question-answering. Following the empirical evaluation, we offer our insights and conclusions regarding the architectures we have considered. We also establish the first deep learning baselines for three argumentation mining tasks.

==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2016.tex in pdflatex
README.txt	This file
acl.bst		BibTeX `acl' style file
coling2016.dot	Microsoft Word template file for Coling 2016
coling2016.pdf	PDF file for Coling 2016
coling2016.sty	LaTeX style file for Coling 2016
coling2016.tex	LaTeX sample file for Coling 2016

